Solving the quartic with a pencil

This expository paper presents the general solution of a quartic equation as a jump off point to introduce Lefschetz fibrations. It should be accessible to a broad audience.

==> summary.txt <==
It is well-known that there is a formula that expresses
the roots of a general quartic as a function of the coefficients
using only addition, subtraction, multipication, division, and
extraction of roots. This paper uses the derivation of this
formula as a place to introduce and describe the geometry
of Lefschetz papers.
